Harbsafe-162. A Domain-Specific Data Set for the Intrinsic Evaluation of Semantic Representations for Terminological Data

The article presents Harbsafe-162, a domain-specific data set for evaluating distributional semantic models. It originates from a cooperation by Technische Universit\"at Braunschweig and the German Commission for Electrical, Electronic & Information Technologies of DIN and VDE, the Harbsafe project. One objective of the project is to apply distributional semantic models to terminological entries, that is, complex lexical data comprising of at least one or several terms, term phrases and a definition. This application is needed to solve a more complex problem: the harmonization of terminologies of standards and standards bodies (i.e. resolution of doublettes and inconsistencies). Due to a lack of evaluation data sets for terminological entries, the creation of Harbsafe-162 was a necessary step towards harmonization assistance. Harbsafe-162 covers data from nine electrotechnical standards in the domain of functional safety, IT security, and dependability. An intrinsic evaluation method in the form of a similarity rating task has been applied in which two linguists and three domain experts from standardization participated. The data set is used to evaluate a specific implementation of an established sentence embedding model. This implementation proves to be satisfactory for the domain-specific data so that further implementations for harmonization assistance may be brought forward by the project. Considering recent criticism on intrinsic evaluation methods, the article concludes with an evaluation of Harbsafe-162 and joins a more general discussion about the nature of similarity rating tasks. Harbsafe-162 has been made available for the community.

==> CL-templates.txt <==
%Templates für BibTex-Angaben für Computational Linguistics

@inproceedings{Autorennachname.Jahr,
 author = {Nachname, Vorname and Nachname, Vorname},
 year = {Jahr},
 title = {Titel des Beitrags},
 booktitle = {Titel des Tagungsbandes},
 pages = {252--263},
 address = {I guess publisher's adress? But I often used Veranstaltungsort instead}
}

@proceedings{benoit, 
editor = {Benoit, Christian and Gerard Bailly}, 
year = {Jahr der Veranstaltung offenbar - nicht der Veröffentlichung des Tagungsbandes},
title = {Proceedings of the Eurpoean Speech Communication Association Workshop on Speech Synthesis, \emph{Veranstaltungsort, Monat}},
organization = {European Speech Communication Association},
publisher = {Institut de la Communication Parlee},
address = {Verlagsort},
}

@book{author.year,
 author = {name},
 year =  {1987},
 title =  {booktitle},
 volume = {Bandnummer in einer Reihe if any},
 series = {Reihename},
 publisher = {Lund University Press},
 address = {in English please},
 }
 
@incollection{cutler,
 author = {},
 year = {},
 title = {},
 editor =  {Vorname Nachname and Vorname Nachname},
 booktitle = {},
 publisher = {}, 
 address = {}, 
 pages = {79--92}, 
}

@article{akmajian,
author = {Akmajian, Adrian and Ray Jackendoff},
year   = {1970},
title  = {Coreferentiality and Stress},
journal = {Linguistic Inquiry}, 
volume = {1},
number = {1},
pages = {124--126},
}

%für Normen
@article{ISO.,
 author = {{ISO}},
 year = {2007},
 title = {{T}erminology {W}ork -- {H}armonization of {C}oncepts and {T}erms},
 volume = {{ISO} 860:2007},
 }


==> LaTeX - self publish - FINAL/CL-templates.txt <==
%Templates für BibTex-Angaben für Computational Linguistics

@inproceedings{Autorennachname.Jahr,
 author = {Nachname, Vorname and Nachname, Vorname},
 year = {Jahr},
 title = {Titel des Beitrags},
 booktitle = {Titel des Tagungsbandes},
 pages = {252--263},
 address = {I guess publisher's adress? But I often used Veranstaltungsort instead}
}

@proceedings{benoit, 
editor = {Benoit, Christian and Gerard Bailly}, 
year = {Jahr der Veranstaltung offenbar - nicht der Veröffentlichung des Tagungsbandes},
title = {Proceedings of the Eurpoean Speech Communication Association Workshop on Speech Synthesis, \emph{Veranstaltungsort, Monat}},
organization = {European Speech Communication Association},
publisher = {Institut de la Communication Parlee},
address = {Verlagsort},
}

@book{author.year,
 author = {name},
 year =  {1987},
 title =  {booktitle},
 volume = {Bandnummer in einer Reihe if any},
 series = {Reihename},
 publisher = {Lund University Press},
 address = {in English please},
 }
 
@incollection{cutler,
 author = {},
 year = {},
 title = {},
 editor =  {Vorname Nachname and Vorname Nachname},
 booktitle = {},
 publisher = {}, 
 address = {}, 
 pages = {79--92}, 
}

@article{akmajian,
author = {Akmajian, Adrian and Ray Jackendoff},
year   = {1970},
title  = {Coreferentiality and Stress},
journal = {Linguistic Inquiry}, 
volume = {1},
number = {1},
pages = {124--126},
}

%für Normen
@article{ISO.,
 author = {{ISO}},
 year = {2007},
 title = {{T}erminology {W}ork -- {H}armonization of {C}oncepts and {T}erms},
 volume = {{ISO} 860:2007},
 }

